Periodicities of small regular jet deviations in SS433 and their origin

Based on the results of spectroscopic observations of SS433 conducted with the 2.5-m telescope at the Caucasian Mountain Observatory between 2020 and 2026, we study the deviations of the moving hydrogen and helium emission lines from their positions as predicted by the kinematic model of the jets' precessional motion. In these deviations, in addition to the previously known periodicities of $13^d.08$, $11^d.27$, $6^d.29$, and $5^d.83$, a new period of $3^d.08$ is identified. All observed periodicities are explained by a model in which the jet offsets occur in a fixed direction relative to the star-disk axis $\bf r$, and the magnitude of the offset is a function $a(\mu)$, where $\mu$ is the cosine of the angle between $\bf r$ and the direction of each jet. The odd terms of the power series expansion of $a(\mu)$ in $\mu$ yield periodicities of $6^d.29$, $5^d.83$, and $3^d.08$, with the jets shifting in opposite directions while remaining parallel. The even powers yield periodicities of $13^d.08$, $11^d.27$, and $4^d.14$ (the latter is not observed), with both jets shifting in the same direction, which was previously misinterpreted as a change in the jets' total velocity $\beta$. With the exception of the $6^d.29$ periodicity, all other displacements occur at an angle of $\approx120^\circ$ to $\bf r$. Superimposed on the regular variability are random deviations (jitter) in the jet directions, independent for the two jets, with $\sigma\lesssim1.\!\!^\circ5$.

==> online_SS433_zpm.txt <==
   HMJD         Hap      Ham        Hbp      Hbm        Hgp      Hgm        Hdp      Hdm      He5876p  He5876m    He6678p  He6678m    He7065p   He7065m
58895.1099    0.07635     --      0.07733     --         --       --         --       --      0.07850     --         --       --         --       --
58896.1014    0.08893 -0.01380    0.08941 -0.01582       --       --         --       --      0.08895 -0.01544       --       --         --       --
58898.1142    0.10047 -0.02767    0.10181     --      0.10248 -0.03074       --       --         --   -0.03047    0.10335     --         --   -0.03070
58899.1286    0.10498 -0.03469    0.10569     --      0.10575     --      0.10533     --         --   -0.03500    0.10623     --         --   -0.03560
58901.1316    0.09890 -0.02733    0.10047     --         --       --         --       --         --   -0.02700       --       --         --       --
58903.1262       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58905.1307       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58910.1078       --   -0.06546       --       --         --       --         --       --         --       --         --       --         --       --
58911.1083       --   -0.06864    0.15245     --         --       --         --       --         --       --         --       --         --       --
58912.1053       --   -0.07482    0.15193     --         --       --         --       --      0.15159 -0.07645       --       --         --       --
58915.1025       --   -0.06961       --       --         --       --         --       --         --       --         --       --         --       --
58916.1098       --   -0.07909       --       --         --       --         --       --         --       --         --       --         --       --
58917.1076       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58918.0979       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58919.0836       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58946.0641       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58950.0390       --       --         --       --         --       --         --       --         --       --         --       --         --       --
58953.0536       --   -0.07344       --       --         --       --         --       --         --       --         --       --         --       --
58973.0358    0.09888 -0.02696    0.09953 -0.02822    0.10109     --         --       --         --   -0.02837       --       --         --       --
58983.0380    0.05979  0.01178    0.05966     --      0.05948     --         --       --      0.06003  0.01299       --    0.01310       --    0.01294
58990.0284    0.04222  0.03577       --       --         --       --         --       --         --       --         --       --         --       --
59009.0075       --    0.07784       --       --         --       --         --       --         --    0.08134       --       --         --       --
59043.9264    0.05411  0.01464    0.05402  0.01473    0.05356  0.01465       --       --      0.05410  0.01500       --       --         --       --
59080.9184       --       --      0.18050     --      0.18185     --         --       --         --   -0.10387       --       --         --       --
59083.8510       --   -0.09249    0.15063 -0.09181    0.15064     --         --       --      0.15000 -0.09118       --   -0.09039       --   -0.09068
59086.8836       --   -0.10475    0.18095     --      0.18110     --         --       --      0.18240 -0.10518       --       --         --   -0.10523
59087.8505       --   -0.10689    0.18404     --      0.18488     --         --       --      0.18534 -0.10780       --   -0.10818       --   -0.10767
59093.7753       --   -0.11409    0.18434 -0.11536    0.18493     --         --       --      0.18609     --         --       --         --   -0.11603
59097.7315       --   -0.09643    0.17039     --      0.17063     --         --       --         --   -0.09884       --   -0.09853       --   -0.09790
59104.7483       --   -0.09561    0.16904 -0.09720    0.16912     --      0.16996     --         --   -0.09695       --       --         --   -0.09698
59105.8157       --   -0.09998    0.17209 -0.10075    0.17296     --         --       --         --   -0.10104       --   -0.10152       --       --
59107.7169       --   -0.08827    0.15674     --         --   -0.08671       --       --      0.15582 -0.08778       --   -0.08776       --       --
59108.6853       --   -0.07716    0.15103     --         --       --         --       --      0.14989     --         --   -0.07851       --       --
59109.7096       --   -0.07963    0.15260     --      0.15390     --         --       --      0.15363 -0.08092       --   -0.08240       --       --
59111.7015       --   -0.09444    0.16398 -0.09624       --       --         --       --         --   -0.09578       --       --         --       --
59112.7091       --   -0.09746    0.16734 -0.09798    0.16598     --      0.16793     --      0.16710 -0.09744       --       --         --   -0.09697
59113.6971       --   -0.08058    0.15149 -0.07968       --       --         --       --      0.15023 -0.07932       --   -0.07993       --       --
59114.7219       --   -0.07560    0.14040     --      0.13995 -0.07342       --       --      0.14020 -0.07480       --   -0.07364       --       --
59115.6967       --   -0.07060    0.14180 -0.07049    0.14036     --         --       --         --   -0.07076       --       --         --       --
59130.8149    0.11064 -0.03722    0.10977     --      0.10933     --         --       --         --   -0.03637    0.10741 -0.03607       --   -0.03644
59131.8094    0.10808 -0.03267    0.10793     --      0.10722     --         --       --      0.10756 -0.02882    0.10759     --         --       --
59133.7696    0.08848 -0.01167    0.08777 -0.01141    0.08738     --         --       --      0.08705 -0.01087    0.08757     --         --   -0.01129
59134.7800    0.08500 -0.00989    0.08571 -0.01008       --   -0.00896       --       --      0.08613 -0.01009       --       --         --   -0.01044
59135.7274    0.08656 -0.01317    0.08720 -0.01339       --   -0.01382       --       --      0.08705 -0.01239       --       --         --   -0.01347
59136.7192    0.08528 -0.01656    0.08550 -0.01753       --   -0.01724       --       --      0.08608 -0.01816       --       --         --   -0.01787
59138.6868    0.07174 -0.01167    0.07166 -0.01051       --       --      0.07128     --      0.07211 -0.00890       --       --         --       --
59140.6908    0.06143  0.00822    0.06091  0.00913    0.05988  0.00901       --       --      0.06045  0.00942       --    0.00955       --    0.00786
59143.7090    0.07235  0.01044    0.07202  0.01187       --       --         --       --      0.07230  0.01198    0.07086  0.01274       --    0.00761
59148.7405    0.03359  0.02887    0.03302  0.02817       --       --         --       --      0.03337  0.02868       --       --         --       --
59149.7338    0.03853  0.02280    0.03850  0.02113       --       --      0.03853  0.02158    0.03747  0.02063       --       --         --       --
59150.7415    0.02874  0.02873    0.02943  0.02946       --       --         --       --      0.02908  0.02908       --       --         --       --
59152.6919    0.02653  0.04012    0.02646  0.04063       --       --         --       --      0.02692  0.03982       --       --         --       --
59154.7314    0.01224  0.05485       --       --         --       --         --       --         --       --         --       --         --       --
59161.6884    0.01038  0.04730    0.01160  0.04712    0.01087  0.04633       --       --      0.01169  0.04641       --       --         --       --
59164.6942    0.01233  0.06762       --    0.06804       --       --         --       --         --       --         --       --         --       --
59165.7005   -0.00838  0.07367   -0.01014     --         --       --         --       --         --       --         --       --         --       --
59166.6230   -0.01698  0.07836   -0.01668  0.07855   -0.01812     --         --       --         --       --         --       --         --       --
59167.6673       --    0.07166   -0.00367  0.06897   -0.00447     --         --       --         --       --         --       --         --       --
59168.6250       --    0.06034       --    0.05863       --       --         --       --         --    0.05953    0.00590     --         --       --
59169.6522       --    0.05846       --    0.06009       --       --         --       --         --    0.06045       --       --         --       --
59170.6966       --    0.06645       --       --         --       --         --       --         --       --         --       --         --       --
59180.6871       --    0.08316       --    0.08290       --       --         --       --         --    0.08287       --       --         --       --
59182.6801    0.00865  0.07153    0.00807  0.07233       --       --         --       --      0.00771  0.07363    0.00741     --         --       --
59184.6597   -0.01159  0.08675   -0.01231  0.08649   -0.01309     --         --       --     -0.01198  0.08707       --       --     -0.01231     --
59190.6061   -0.00658  0.07014       --    0.07163       --       --         --       --     -0.00655     --         --       --         --       --
59193.6072    0.02545  0.06089       --       --         --       --         --       --         --       --         --       --         --       --
59194.6292    0.03267  0.05595    0.03332  0.05596       --       --         --       --      0.03348     --         --       --         --       --
59195.6186    0.02172  0.05782    0.02237  0.05692       --       --         --       --      0.02194  0.05757    0.02192     --         --       --
59196.6083    0.01115  0.06335    0.01077  0.06505       --       --         --       --      0.01056  0.06438    0.00917     --         --       --
59197.6128    0.00820  0.06475       --    0.06518       --       --         --       --      0.01169  0.06389       --       --         --       --
59198.6091    0.03307     --      0.03326     --         --       --         --       --      0.03325     --         --       --         --       --
59201.6122       --       --         --       --         --       --         --       --      0.03818  0.03818       --       --         --       --
59257.1297       --   -0.11485       --       --         --       --         --       --         --       --         --       --         --       --
59260.1186       --   -0.09805    0.15482 -0.09717       --       --         --       --         --   -0.09668       --       --         --       --
59266.1066       --   -0.08284    0.15785 -0.08173    0.16086     --         --       --      0.15788     --         --       --         --       --
59275.0593       --   -0.08401    0.15293     --         --       --         --       --         --       --         --       --         --       --
59277.1102       --   -0.07457    0.14847     --         --       --         --       --         --       --         --       --         --       --
59279.1124    0.13493 -0.06123    0.13479     --         --       --         --       --         --       --         --       --         --       --
59332.0106       --    0.07321       --    0.07344       --       --         --       --         --       --         --    0.07092       --       --
59334.0263   -0.01071  0.07902   -0.01163  0.08212       --       --         --       --     -0.01135  0.08391       --       --         --       --
59336.9715       --    0.06932   -0.00537  0.06891       --       --         --       --         --       --         --       --         --       --
59338.0122       --    0.06402       --    0.06441       --       --         --       --         --    0.06372       --       --         --       --
59348.0232   -0.02078  0.08806   -0.02138  0.08892   -0.02173     --         --       --     -0.02160     --         --       --         --       --
59349.0353   -0.02160  0.09800       --    0.09792       --       --         --       --         --       --         --       --         --       --
59350.0456    0.01968  0.06796    0.01988  0.06565       --       --         --       --      0.01947  0.06379    0.01929     --         --       --
59353.0292    0.00953  0.07049       --    0.07180       --       --         --       --         --    0.07361       --       --         --       --
59375.9983    0.10131 -0.00731    0.10052 -0.00732       --       --         --       --         --       --         --       --         --       --
59379.0268    0.08777     --      0.08853     --         --       --         --       --         --       --         --       --         --       --
59381.0254    0.10137 -0.02768    0.10776     --         --       --      0.10929     --         --   -0.03035       --       --         --       --
59382.0235       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59384.9669    0.11077 -0.02438    0.11286     --         --       --      0.10922     --         --   -0.02305       --       --         --       --
59398.9242    0.12780 -0.06576    0.12940 -0.06540       --       --         --       --         --       --         --   -0.06518       --       --
59400.9846       --   -0.08139    0.15062     --         --       --         --       --         --       --         --       --         --       --
59402.8941       --   -0.09501    0.15944 -0.09528    0.15915     --         --       --         --   -0.09465       --       --         --       --
59403.9655       --   -0.08258    0.14929     --         --       --         --       --         --       --         --   -0.08266       --       --
59404.9292       --   -0.07900    0.14849     --         --       --         --       --         --       --         --   -0.07979       --       --
59405.9888       --   -0.08172    0.15567     --         --       --         --       --      0.15606 -0.08210       --   -0.08276       --       --
59406.9639       --   -0.09132    0.15645 -0.09263    0.15849     --         --       --         --   -0.09259       --       --         --       --
59407.8986       --   -0.09818       --   -0.10193       --       --         --       --         --   -0.10122       --       --         --       --
59408.8573       --   -0.10213    0.16795     --      0.16627     --      0.17038     --         --   -0.10177       --       --         --       --
59410.9435       --   -0.08285    0.15268 -0.08211       --       --         --       --         --       --         --       --         --       --
59414.8466       --   -0.11175    0.17891 -0.11202       --       --         --       --         --       --         --       --         --       --
59416.0087       --   -0.09784    0.16058 -0.09829    0.16288     --         --       --         --       --         --       --         --       --
59416.8607       --   -0.09123    0.14995     --         --       --         --       --         --       --         --       --         --       --
59423.8828       --   -0.09265    0.16008 -0.09512    0.16039     --      0.15913     --      0.16006 -0.09456       --   -0.09415       --       --
59427.7615       --       --      0.17090 -0.10204       --       --         --       --         --   -0.10137       --       --         --       --
59430.9504       --   -0.08947    0.16337 -0.09158    0.16393     --         --       --      0.16262 -0.09131       --       --         --       --
59431.9198       --   -0.09606    0.16548 -0.09751    0.16485     --         --       --         --   -0.09692       --       --         --   -0.09718
59444.8638    0.13545 -0.06621    0.13672     --         --       --         --       --         --   -0.06716       --   -0.06604       --       --
59448.9033    0.10969 -0.03926    0.11060     --         --       --         --       --         --   -0.03905       --       --         --   -0.03956
59453.7501    0.09229 -0.02941    0.09060     --         --   -0.02931       --       --         --       --         --       --         --       --
59454.8071    0.08587 -0.02134       --       --         --       --         --       --         --       --         --       --         --       --
59470.7643    0.05699  0.02472    0.05790  0.02569    0.05850     --         --    0.02468    0.05906  0.02628       --       --         --       --
59499.6679   -0.02766  0.09539   -0.02816  0.09668   -0.02823  0.09472       --       --     -0.02761     --         --       --         --       --
59508.7215    0.01539  0.06602    0.01436  0.06600       --    0.06782    0.01275     --      0.01416  0.06527    0.01415     --         --       --
59509.7537    0.00976  0.06676       --    0.06720       --    0.06910       --       --         --    0.06677       --       --         --       --
59510.6523   -0.00567  0.07629   -0.00699  0.07733       --       --         --    0.07816   -0.00800  0.07838       --       --         --       --
59513.6903    0.01786  0.05240    0.01833  0.05227    0.01734  0.05130       --       --      0.01836  0.05179    0.01861     --         --       --
59514.6362       --    0.06434       --    0.06447       --       --         --       --         --    0.06304       --       --         --       --
59515.6785       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59517.6575       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59518.6730    0.02147  0.06797       --    0.06549       --       --         --       --      0.02510  0.06356       --       --         --       --
59519.6373    0.03541  0.05468    0.03561  0.05154    0.03434  0.05110       --       --      0.03606  0.05161       --       --         --       --
59524.6285       --    0.04470    0.02859  0.04267    0.02943  0.04280    0.02853  0.04253    0.02904  0.04264       --       --         --       --
59525.6323    0.04205  0.02495    0.04539  0.02362    0.04572  0.02471    0.04565  0.02387    0.04540  0.02432       --       --      0.04622     --
59534.7070    0.06886     --      0.06914     --         --       --         --       --         --       --         --       --         --       --
59535.6407    0.06693  0.00909    0.06648  0.00974       --       --         --    0.01046    0.06579  0.01028       --    0.01014       --       --
59536.6479    0.07183  0.00813    0.07240  0.00809       --       --         --       --         --    0.00796       --    0.00783       --       --
59539.6887    0.08503 -0.01390    0.08616 -0.01464       --   -0.01563       --       --         --       --         --       --         --       --
59543.6495       --   -0.02657    0.08913     --         --       --         --       --         --   -0.02796       --       --         --       --
59559.6225       --   -0.08398    0.16302     --      0.16151     --         --       --      0.16299 -0.08459       --   -0.08528       --       --
59630.1039    0.04702  0.02934    0.04552  0.03051    0.04582  0.03077       --       --      0.04541  0.03113       --       --         --       --
59641.0913    0.02212  0.04610    0.02124  0.04662    0.02240  0.04690       --       --      0.02090  0.04664       --       --         --       --
59645.1166       --    0.06615       --    0.06434       --       --         --       --         --       --         --       --         --       --
59652.0782       --    0.06542       --    0.06449       --       --         --       --         --       --         --       --         --       --
59653.0754    0.00849  0.06331       --       --         --       --         --       --         --       --         --       --         --       --
59655.0760   -0.00692  0.08117   -0.00724  0.08243       --       --         --       --     -0.00807  0.08275       --       --         --       --
59656.0671   -0.01764  0.08859       --    0.08920       --       --         --       --     -0.01937     --         --    0.09008   -0.01985     --
59660.0582       --    0.06657       --    0.06695       --       --         --       --         --    0.06628       --       --         --       --
59665.0739       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59667.0626    0.01025  0.07135    0.00996  0.07222       --       --         --       --      0.00987     --         --       --         --       --
59681.9436    0.03365  0.03367       --       --         --       --         --       --      0.03424  0.03429       --       --         --       --
59682.9575    0.04463  0.02303    0.04681  0.02292       --       --         --       --      0.04690  0.02242       --       --         --       --
59686.0573       --       --      0.04816  0.02022    0.04811  0.02159       --       --      0.04687  0.02089       --       --         --       --
59689.0146       --       --      0.05294  0.00845       --       --         --       --      0.05467  0.00858       --       --         --       --
59691.0144    0.06137     --      0.06140     --         --       --         --       --      0.06177     --         --       --         --       --
59693.0418    0.06171  0.01126    0.06019  0.01265    0.05997  0.01165       --       --      0.06015  0.01283       --    0.01291       --       --
59713.0204       --   -0.05941    0.13901 -0.05785    0.13677     --         --       --         --       --         --       --         --       --
59714.0101       --   -0.06555    0.13933 -0.06628    0.13892 -0.06564       --       --         --   -0.06572       --   -0.06607       --       --
59717.9735       --   -0.07822    0.15526     --         --       --      0.15641     --      0.15556 -0.07709       --   -0.07728       --       --
59719.9554       --   -0.07563    0.15448 -0.07607       --       --         --       --      0.15571 -0.07659       --       --         --       --
59728.0098       --   -0.10264    0.18592     --      0.18481     --         --       --      0.18508 -0.10324       --       --         --   -0.10369
59730.0173       --   -0.10955       --       --         --       --         --       --         --       --         --       --         --       --
59730.9702       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59733.0215       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59733.9763       --       --      0.17779     --         --       --         --       --         --   -0.10246       --       --         --       --
59735.9605       --   -0.11261    0.18323     --      0.18330     --         --       --      0.18352 -0.11139       --   -0.11115       --       --
59741.8693       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59765.8656       --   -0.05673    0.13198 -0.05670       --       --         --       --         --   -0.05720       --       --         --       --
59766.8736       --   -0.04547       --       --         --       --         --       --         --       --         --       --         --       --
59768.0128    0.12146 -0.03236    0.11957     --         --   -0.03398       --       --         --   -0.03352       --       --         --   -0.03438
59768.9026    0.11004 -0.03278    0.11019     --      0.11062 -0.03264    0.10985     --         --   -0.03246       --       --         --   -0.03271
59769.8076    0.10639 -0.03034    0.10738 -0.02956    0.10776 -0.02962       --       --         --   -0.02881       --       --         --   -0.02932
59789.8944    0.04103  0.02422    0.04163  0.02445    0.04233     --         --       --      0.04254  0.02455    0.04477     --         --       --
59790.7799    0.03971  0.01910    0.03962  0.01978       --       --         --       --      0.03985  0.01912       --       --         --       --
59792.8108    0.03280  0.02549       --       --         --       --         --       --      0.03204  0.02661       --       --         --       --
59794.8275    0.02300  0.05086    0.02248  0.05135    0.02273  0.05174    0.02023     --      0.02235  0.05164       --       --         --       --
59838.8216       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59839.7129    0.03847  0.03847    0.03841  0.03841       --       --         --       --      0.03833  0.03833       --       --         --       --
59840.7340    0.05121  0.02451    0.05190  0.02431       --       --         --       --         --    0.02543       --       --         --       --
59844.7875    0.03682  0.02464       --       --         --       --         --       --         --       --         --       --         --       --
59846.7947    0.05353  0.01215    0.05340  0.01180    0.05364  0.01170       --       --      0.05406  0.01220       --       --         --       --
59848.7184    0.05707  0.01592    0.05656  0.01608    0.05679  0.01588       --       --      0.05747  0.01681       --       --         --       --
59849.7104    0.05167  0.02114    0.05075  0.02303    0.05051  0.02468       --       --      0.04970  0.02385       --       --         --       --
59852.8088    0.08349     --      0.08427 -0.00385       --       --         --       --         --   -0.00349       --       --         --       --
59853.7828    0.08425 -0.00926    0.08674 -0.00952       --       --         --       --         --   -0.01014       --       --         --       --
59854.7372    0.08475 -0.01221    0.08462 -0.01228       --   -0.01190       --       --      0.08426 -0.01195    0.08405     --         --   -0.01296
59874.7144       --   -0.06864    0.14840 -0.06903    0.14836 -0.06897       --       --      0.14862 -0.06855       --   -0.06880       --       --
59889.7271       --   -0.08705    0.17005     --         --       --         --       --         --       --         --       --         --       --
59903.6138       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59913.6424       --   -0.06646    0.14806 -0.06662    0.14824     --         --       --      0.14737 -0.06710       --   -0.06675       --       --
59914.6233       --   -0.06884    0.14413 -0.06974    0.14457     --         --       --      0.14493 -0.07076       --   -0.07089       --       --
59919.6153    0.12729 -0.05620       --       --         --       --         --       --         --       --         --       --         --       --
59920.6031    0.12971 -0.05278    0.12979     --         --       --         --       --         --   -0.05443       --       --         --       --
59921.6414       --   -0.06273       --       --         --       --         --       --         --       --         --       --         --       --
59922.6016       --   -0.06243    0.14454 -0.06305    0.14378     --         --       --      0.14345 -0.06225       --       --         --       --
59923.6438       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59925.6263    0.12236 -0.03122    0.12120     --         --       --         --       --         --   -0.03069       --       --         --       --
59928.6141       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59929.6144    0.11462 -0.04227    0.11340     --         --       --         --       --         --   -0.04057       --       --         --   -0.04102
59955.1540    0.03920  0.03418       --       --         --       --         --       --         --       --         --       --         --       --
59956.1519    0.03485  0.04254       --       --         --       --         --       --         --       --         --       --         --       --
59957.1535       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59958.1521       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59959.1482    0.01666  0.06538    0.01494  0.06497       --       --         --       --      0.01572     --      0.01570     --         --       --
59960.1390    0.02216  0.05856       --    0.05845       --       --         --       --         --       --         --       --         --       --
59961.1419    0.01947  0.04372    0.01952  0.04338       --       --         --       --      0.01948  0.04352       --       --         --       --
59962.1387       --    0.04618       --       --         --       --         --       --      0.01737  0.04674       --       --         --       --
59963.1470    0.01437  0.05738    0.01345  0.05755       --       --         --       --      0.01287  0.05818    0.01210     --      0.01229     --
59964.1355    0.00745  0.06810    0.00769  0.06924       --       --         --       --      0.00719     --      0.00678     --         --       --
59965.1585       --    0.07112       --       --         --       --         --       --         --       --         --       --         --       --
59966.1503    0.01302  0.06264       --       --         --       --         --       --      0.01324  0.06278       --       --         --       --
59968.1586    0.01648  0.05943       --       --         --       --         --       --         --       --         --       --         --       --
59969.1510    0.00907  0.06988    0.00843  0.07040       --       --         --       --      0.00817     --         --       --         --       --
59970.1275       --    0.08080       --    0.08172       --       --         --       --         --       --         --       --         --       --
59971.1362   -0.00730     --     -0.00769  0.08645       --       --         --       --         --       --         --       --         --       --
59972.1439       --       --         --       --         --       --         --       --         --       --         --       --         --       --
59979.1186       --    0.06832       --       --         --       --         --       --         --       --         --       --         --       --
60002.1105    0.03871  0.04291    0.03608  0.04261       --       --         --       --      0.03776  0.04280       --       --         --       --
60014.1086    0.06231     --      0.06311     --         --       --         --       --      0.06278     --         --       --         --       --
60019.0855    0.09977 -0.02128    0.10023     --         --   -0.01999    0.10059     --         --   -0.02042       --       --         --   -0.02044
60036.0493       --   -0.07688    0.14499     --         --       --         --       --         --       --         --       --         --       --
60037.0645       --   -0.08502    0.15389 -0.08511       --   -0.08534       --       --      0.15530 -0.08592       --       --         --       --
60044.0363       --   -0.10364    0.17238 -0.10401    0.17216     --      0.17278     --      0.17308 -0.10259       --       --         --   -0.10278
60045.0408       --   -0.09011    0.16866 -0.09016       --       --         --       --      0.16681 -0.08935       --   -0.08969       --   -0.08969
60046.0632       --   -0.08640       --       --         --       --         --       --         --       --         --       --         --       --
60048.0700       --   -0.10428    0.17397     --         --       --         --       --      0.17521 -0.10457       --       --         --       --
60050.0414       --   -0.11638       --       --         --       --         --       --      0.18665     --         --       --         --   -0.11685
60052.0597       --   -0.09412    0.16399 -0.09519    0.16316     --         --       --      0.16362 -0.09455       --   -0.09270       --   -0.09528
60056.0488       --   -0.12025       --       --      0.19032     --         --       --         --       --         --       --         --       --
60060.0428       --   -0.10570    0.17425     --      0.17485     --         --       --      0.17645 -0.10745       --       --         --       --
60061.0206       --   -0.11433    0.18456 -0.11491    0.18371     --         --       --      0.18544     --         --       --         --       --
60062.0187       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60068.9728       --   -0.10609    0.17347     --      0.17312     --      0.17345     --      0.17377 -0.10385       --   -0.10356       --   -0.10346
60090.9722    0.10636 -0.03836    0.10586     --      0.10655 -0.04005       --       --         --   -0.03960       --       --         --   -0.03928
60091.9516    0.10397 -0.04390    0.10361     --      0.10434 -0.04505       --       --         --   -0.04566       --       --         --       --
60116.9483    0.02453     --      0.02456  0.03988    0.02509  0.03982    0.02382  0.03971    0.02432  0.03959       --    0.03888       --    0.03880
60118.0066    0.02301  0.03690    0.02404  0.03721    0.02461  0.03712    0.02382  0.03766    0.02488  0.03735       --       --      0.02457     --
60118.9892    0.02342  0.03701    0.02311  0.03688    0.02361  0.03669    0.02282  0.03702    0.02287  0.03690       --       --         --       --
60121.0157       --    0.06335       --    0.06506       --       --         --       --         --    0.06451       --       --         --       --
60122.0077   -0.00221  0.06769       --    0.06853       --       --         --       --         --       --         --       --         --       --
60128.0269   -0.01182  0.07721   -0.01192  0.07848       --       --         --       --     -0.01154     --         --       --         --       --
60128.9101   -0.01243  0.07686   -0.01145  0.07459       --       --         --       --         --       --         --       --         --       --
60130.0144       --    0.06219       --    0.06185       --       --         --       --      0.00606     --         --       --         --       --
60131.9334       --    0.06911       --    0.07065       --       --         --       --         --       --         --       --         --       --
60137.0181    0.00750  0.07133    0.00782  0.07132       --       --         --       --      0.00770  0.07180    0.00774     --         --       --
60137.9727       --    0.07093       --    0.07202       --       --         --       --         --       --         --       --         --       --
60140.0014   -0.01964  0.08795   -0.02010  0.08879       --       --         --       --     -0.02034     --         --    0.09028   -0.02061     --
60141.8150   -0.01237  0.07675       --    0.07671       --       --         --       --     -0.01049  0.07674       --       --         --       --
60147.9541       --    0.06536       --    0.06635       --       --         --       --         --    0.06456       --       --         --       --
60150.9998       --    0.07022       --    0.07097       --       --         --       --         --       --         --       --         --       --
60151.8704   -0.00725     --     -0.00800  0.07620   -0.00780     --         --    0.07625       --    0.07707       --       --         --       --
60152.7742   -0.00899  0.07927   -0.00881  0.07939       --       --         --       --     -0.00936  0.07930       --       --         --       --
60157.8919    0.00964  0.05369       --    0.05521       --       --         --       --         --    0.05645       --       --         --       --
60158.8130       --    0.05883       --    0.05785       --       --         --       --         --    0.05909       --       --         --       --
60160.7614    0.02389  0.03291       --       --         --       --         --       --      0.02469  0.03306       --       --         --       --
60161.9483       --       --      0.03054  0.03601       --       --         --       --      0.03115  0.03701       --       --         --       --
60162.8927    0.02964  0.03496       --       --         --       --         --       --      0.02939  0.03522       --       --         --       --
60163.7683    0.02444  0.03996    0.02601  0.03951       --       --      0.02451  0.03962    0.02614  0.03965       --       --         --       --
60164.8006    0.01824  0.05151    0.01760  0.05257    0.01666  0.05204       --       --      0.01788  0.05340       --       --         --       --
60166.9380    0.03084  0.04284    0.03082     --         --       --         --       --      0.03039     --         --       --         --       --
60172.8917    0.05892  0.00634    0.05911  0.00629    0.05938  0.00438       --       --      0.05961  0.00598       --       --         --       --
60173.7736    0.05934     --      0.06065     --      0.06071     --         --       --      0.06152     --         --       --         --       --
60174.7801    0.06425     --      0.06385     --         --       --         --       --         --       --         --       --         --       --
60175.7657    0.06191     --      0.06260     --         --       --         --       --         --       --         --       --         --       --
60176.7519    0.05887  0.00893    0.05783  0.01098    0.05798  0.01012       --       --      0.05870  0.01114       --       --         --       --
60177.7668       --    0.01180    0.06294  0.01194       --       --         --       --      0.06268  0.01128       --       --         --       --
60178.8130    0.06886     --      0.06992     --         --       --         --       --         --       --         --       --         --       --
60189.8001    0.10078 -0.03473    0.09991     --         --   -0.03458       --       --         --   -0.03400       --       --         --       --
60197.7538       --   -0.06125    0.12984 -0.06315       --       --         --       --         --       --         --       --         --       --
60198.8062       --   -0.06488    0.13145 -0.06509       --       --         --       --         --       --         --       --         --       --
60201.8375       --   -0.07460    0.14531 -0.07375       --       --         --       --      0.14525 -0.07555       --       --         --       --
60202.8047       --   -0.06700    0.14141 -0.06760    0.14095     --         --       --         --   -0.06693       --   -0.06654       --       --
60204.8595       --   -0.07945    0.14873     --         --       --         --       --      0.14877 -0.08074       --       --         --       --
60206.8146       --   -0.09495    0.16059 -0.09611    0.16049     --         --       --      0.16098 -0.09559       --       --         --       --
60207.7535       --   -0.09167    0.15870 -0.09166    0.15750     --         --       --      0.15810 -0.08992       --       --         --       --
60208.7001       --   -0.08366    0.14498 -0.08283    0.14336     --         --       --      0.14398 -0.08215       --       --         --       --
60209.7150       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60210.7421       --   -0.09157    0.15706     --         --       --         --       --         --   -0.09374       --       --         --       --
60211.7199       --   -0.09579    0.16924 -0.09712    0.16727     --      0.17031     --         --   -0.09648       --       --         --       --
60223.6841       --   -0.10035    0.16996     --         --       --         --       --      0.17335 -0.10118       --       --         --       --
60229.7074       --   -0.10016    0.16354 -0.10091    0.16327     --         --       --         --   -0.10114       --       --         --       --
60230.6692       --   -0.10713    0.17415     --         --       --         --       --      0.17486 -0.10989       --       --         --       --
60231.6708       --   -0.11125    0.17735 -0.11112    0.18020     --         --       --      0.17751 -0.11054       --       --         --       --
60232.6758       --   -0.09853    0.17092 -0.09857       --       --         --       --      0.17285     --         --       --         --       --
60236.6585       --   -0.09660    0.16155 -0.09831    0.16224     --         --       --         --   -0.09811       --       --         --       --
60237.7488       --   -0.10761    0.16816     --         --       --         --       --      0.17210 -0.10783       --       --         --       --
60239.7390       --   -0.08172    0.13911 -0.08064    0.13932     --         --       --         --       --         --       --         --       --
60244.6725       --   -0.08800    0.15736     --         --       --         --       --      0.15576     --         --       --         --       --
60245.6871       --   -0.05995    0.13761     --         --       --         --       --         --       --         --       --         --       --
60248.6473       --   -0.06874    0.13245 -0.06848       --       --         --       --         --   -0.06895       --       --         --       --
60249.7129       --   -0.07285       --       --         --       --         --       --         --       --         --       --         --       --
60253.6670    0.10729 -0.04425    0.10725     --      0.10984 -0.04369       --       --         --   -0.04406       --       --         --       --
60282.6487       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60290.6274       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60297.6109       --    0.07161       --    0.06973       --       --         --       --         --       --         --       --         --       --
60370.0955       --   -0.08956    0.17391 -0.09171    0.17402     --         --       --      0.17444 -0.09175       --       --         --       --
60375.1018       --   -0.08458       --       --      0.16280     --         --       --         --       --         --       --         --       --
60381.0960       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60384.0826       --   -0.09612    0.18332     --         --       --         --       --      0.18287     --         --   -0.09636       --   -0.09664
60401.0684       --       --      0.17699     --      0.17768     --         --       --      0.17832 -0.10368       --       --         --   -0.10386
60402.0681       --   -0.09431    0.16207     --      0.16073     --      0.16087     --      0.16151 -0.09400       --   -0.09277       --       --
60405.0382       --   -0.07181    0.14362 -0.07237    0.14369     --         --       --      0.14459 -0.07271       --       --         --       --
60409.0492    0.12826 -0.07104    0.12716     --         --       --         --       --         --       --         --       --         --       --
60410.0474       --   -0.06828       --   -0.06719       --       --         --       --         --       --         --   -0.06596       --       --
60413.0469       --   -0.07030    0.13724 -0.07054       --   -0.07111       --       --         --   -0.06921       --       --         --       --
60416.0618    0.11621 -0.04075    0.11535     --         --       --         --       --         --   -0.04055       --       --         --   -0.04033
60417.0608    0.11235 -0.03976    0.11281     --      0.11296 -0.04018    0.11193     --         --       --         --       --         --       --
60418.0582    0.11196 -0.04236    0.11263     --         --       --         --       --         --   -0.04510       --       --         --   -0.04465
60423.9527    0.09160 -0.02492       --       --         --       --         --       --         --       --         --       --         --       --
60451.9297    0.02747  0.05714    0.02846  0.05731       --    0.05834       --       --      0.02840  0.05828       --       --         --       --
60458.9689       --    0.06063       --    0.06690       --       --         --       --         --       --         --       --         --       --
60459.9478       --    0.07272   -0.00607  0.07275       --       --         --       --         --       --         --       --         --       --
60472.8730   -0.01393  0.07978   -0.01621  0.08342   -0.01680     --         --       --         --       --         --       --         --       --
60473.9000   -0.02455  0.08631       --    0.08804       --    0.08907       --       --     -0.02810     --         --       --     -0.02388     --
60476.8272       --    0.05706       --    0.05876       --       --         --       --         --       --         --       --         --       --
60482.9585    0.01335  0.06019       --    0.06034       --       --         --       --         --       --         --       --         --       --
60485.9857   -0.01636     --     -0.01705     --     -0.01727     --         --       --         --       --         --       --         --       --
60487.9884       --    0.04173       --    0.03981       --       --         --       --         --       --         --       --         --       --
60495.7865    0.04312  0.03033    0.04241  0.03138    0.04288  0.03154       --       --      0.04317  0.03065       --       --         --       --
60496.9749       --       --      0.03416  0.03418       --       --         --       --      0.03437  0.03437       --       --         --       --
60499.9218       --       --      0.03691  0.01638    0.04033  0.01543       --       --      0.03725  0.01611       --       --         --       --
60502.8308    0.04911  0.01406    0.04897  0.01460    0.04886  0.01439       --       --      0.04840  0.01554       --       --         --       --
60503.8635    0.05173  0.01394    0.05149  0.01339       --       --         --       --         --    0.01226       --       --         --       --
60504.9452    0.05771     --         --       --         --       --         --       --         --    0.01380       --       --         --       --
60506.0070    0.06856     --      0.06866     --         --    0.00486       --       --         --    0.00542       --       --         --       --
60506.8792    0.07351     --      0.07467     --         --       --         --       --         --       --         --       --         --       --
60508.0157       --       --      0.07570     --         --       --         --       --         --       --         --       --         --       --
60507.7858       --       --      0.07576     --         --       --         --       --         --       --         --       --         --       --
60509.7636    0.07264 -0.00803    0.07206 -0.00888       --       --         --       --         --       --         --       --         --       --
60512.9192    0.08629 -0.02619    0.08675     --         --       --         --       --         --   -0.02844       --       --         --   -0.02506
60513.8709    0.09341 -0.03148    0.09271     --         --   -0.03059       --       --         --   -0.02976       --       --         --       --
60519.8573    0.11260 -0.04316    0.11395     --         --       --         --       --         --   -0.04398       --       --         --       --
60523.7764    0.11378 -0.05163    0.11461     --         --       --         --       --         --       --         --       --         --       --
60524.8858    0.11504 -0.05291    0.11612     --         --       --         --       --         --       --         --       --         --       --
60526.7763       --   -0.06619    0.13032     --         --       --         --       --         --       --         --       --         --       --
60537.8313       --   -0.08126    0.15123     --         --       --         --       --         --       --         --       --         --       --
60543.7577       --   -0.09230    0.15782     --      0.15913     --         --       --         --   -0.09374       --       --         --       --
60544.8273       --   -0.09595    0.16430 -0.09925    0.16350     --         --       --         --   -0.09825       --       --         --       --
60544.9066       --   -0.09889    0.16904     --         --       --         --       --         --   -0.09782       --       --         --       --
60549.7838       --   -0.09514    0.16254     --      0.16242     --         --       --      0.16212     --         --       --         --       --
60550.7279       --       --      0.16987     --         --       --         --       --      0.17298 -0.10173       --       --         --       --
60551.7738       --   -0.11105    0.17556     --         --       --         --       --      0.17446     --         --       --         --       --
60554.8905       --   -0.09957    0.15544     --         --       --         --       --         --   -0.10101       --       --         --       --
60564.8584       --   -0.11526    0.17247     --         --       --         --       --      0.17372     --         --       --         --       --
60565.8694       --   -0.11281       --       --         --       --         --       --         --   -0.11326       --   -0.11210       --       --
60586.7632    0.11243 -0.03535    0.11260     --         --   -0.03537       --       --         --   -0.03518       --       --         --       --
60624.6637   -0.01351  0.07950   -0.01287  0.08080       --       --         --       --         --       --         --       --         --       --
60631.6281   -0.02253  0.09134   -0.02396  0.09159   -0.02323     --         --       --     -0.02436     --         --       --         --       --
60645.6357    0.01835  0.07237    0.01645  0.07013       --       --         --       --      0.01821     --         --       --         --       --
60646.6386       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60647.6378       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60648.6015       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60651.6296       --    0.05071       --    0.05407       --       --         --       --         --       --         --       --         --       --
60653.6204    0.02733  0.04866    0.02825  0.04944       --    0.04966       --       --      0.02877  0.04883       --       --         --       --
60654.6509       --    0.06175    0.01656  0.06200       --       --         --       --      0.01732  0.06204       --       --         --       --
60718.1169       --   -0.09152    0.16111     --      0.16175     --         --       --      0.16121 -0.09183       --       --         --       --
60722.1240       --   -0.10900    0.17721     --      0.17721     --         --       --      0.17693 -0.10906       --       --         --       --
60729.1217       --   -0.09458    0.16656     --      0.16414     --         --       --         --   -0.09524       --       --         --       --
60745.0874    0.11135 -0.04164    0.11144     --      0.11082     --      0.11075     --         --   -0.04150       --   -0.04194       --   -0.04165
60749.1028    0.10221 -0.02870    0.10299 -0.02822    0.10343 -0.02710    0.10500     --         --   -0.02733       --   -0.02773       --   -0.02676
60758.0830       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60759.0773       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60760.0712       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60762.0713       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60764.0197       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60765.0759    0.05142  0.02734    0.05177     --         --       --         --       --         --       --         --       --         --       --
60766.0396       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60767.0752       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60771.0341    0.04239  0.02919    0.04228  0.03045       --       --         --       --      0.04247  0.03044       --       --         --       --
60771.0473    0.04237  0.02924    0.04218  0.03083       --       --         --       --      0.04235  0.03081       --       --         --       --
60771.0757    0.04224  0.02943    0.04210  0.03127       --       --         --       --      0.04227  0.03130       --       --         --       --
60772.0444    0.04019  0.03368       --       --         --       --         --       --      0.03552  0.03552       --       --         --       --
60772.9728    0.03203  0.04141       --       --         --       --         --       --         --       --         --       --         --       --
60783.0401       --    0.07666       --    0.07744       --       --         --       --         --       --         --       --         --       --
60784.0588    0.01239  0.05600       --    0.05613       --    0.05607       --       --      0.01366  0.05652       --       --         --       --
60785.0237    0.01511  0.05140    0.01319  0.05240       --    0.05188       --       --      0.01263  0.05318    0.01162     --      0.01249     --
60787.0664       --    0.06850       --    0.07046       --       --         --       --         --       --         --       --         --       --
60794.9801   -0.01450     --     -0.01401  0.07670   -0.01534     --         --    0.07580       --    0.07742       --    0.07618       --       --
60795.9869    0.01308  0.06026       --    0.05976       --       --         --       --         --       --         --       --         --       --
60797.0267    0.01908  0.06623       --    0.06479       --       --         --       --      0.01870     --         --       --         --       --
60802.9506       --    0.05482       --       --         --       --         --       --      0.02709     --         --       --         --       --
60804.0002    0.02488  0.04807       --    0.04916       --    0.04963       --       --         --    0.04716       --       --         --       --
60817.9750    0.03286  0.03307       --       --         --       --         --       --      0.03342  0.03335       --       --         --       --
60830.8709    0.07692 -0.00940    0.07790 -0.00324       --       --         --       --      0.07788 -0.00383       --       --         --       --
60832.9582    0.09554 -0.02276    0.09602 -0.02258       --       --         --       --         --   -0.02296    0.09603     --         --   -0.02328
60834.9973    0.10809 -0.03457    0.10924     --      0.11019     --         --       --         --   -0.03526       --       --         --   -0.03612
60835.9702    0.10927 -0.03418    0.11204     --         --       --         --       --         --   -0.03246       --       --         --   -0.03290
60836.9025       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60890.8165       --   -0.09411    0.15882 -0.09474       --       --         --       --      0.15852 -0.09489       --       --         --       --
60903.9097    0.12130 -0.05622    0.12336 -0.05632       --       --         --       --         --   -0.05625       --       --         --       --
60904.9122    0.10045 -0.04747    0.09954     --         --       --         --       --         --   -0.04573       --       --         --       --
60905.9402    0.09348 -0.03924    0.09338     --      0.09292     --         --       --      0.09239 -0.03887       --       --         --   -0.03896
60909.9133    0.10314     --         --       --         --       --         --       --      0.08862     --         --       --         --       --
60914.9325    0.07225     --      0.07222 -0.00329       --       --         --       --         --       --         --       --         --       --
60916.8683    0.06578 -0.00906    0.06392 -0.00836       --       --         --       --      0.06288     --         --       --         --       --
60917.8910    0.05919     --      0.05836     --         --       --         --       --      0.05917     --         --       --         --       --
60918.7606    0.05063  0.00821    0.04985  0.01083       --       --         --       --      0.04870  0.01074       --       --      0.04837  0.01070
60942.7483       --    0.06296       --    0.06409       --       --         --       --      0.00957  0.06333       --       --         --       --
60950.8598   -0.01750  0.08329       --    0.08592       --       --         --       --         --       --         --       --         --       --
60950.7487   -0.01525  0.08260   -0.01687  0.08418       --       --         --       --         --       --         --       --         --       --
60950.7104   -0.01511  0.08250   -0.01670  0.08408       --       --         --       --         --       --         --       --         --       --
60950.6781   -0.01491  0.08236   -0.01591  0.08332       --       --         --       --         --       --         --       --         --       --
60951.6669   -0.02580  0.09326       --    0.09488       --       --         --       --         --       --         --       --         --       --
60952.7729       --    0.08014   -0.00375  0.07879       --       --         --       --         --       --         --       --         --       --
60954.8459       --    0.07348       --    0.07656       --       --         --       --         --       --         --       --         --       --
60955.6652       --    0.07763   -0.00879  0.08078       --       --         --       --         --       --         --       --         --       --
60955.6905       --    0.07779   -0.00628  0.08056       --       --         --       --         --       --         --       --         --       --
60955.7148       --    0.07785   -0.00571  0.08050       --       --         --       --         --       --         --       --         --       --
60955.7394   -0.00863  0.07793   -0.00843  0.08051       --       --         --       --         --       --         --       --         --       --
60956.6897   -0.02350  0.08827   -0.02423  0.09040       --       --         --       --     -0.02406     --         --       --         --       --
60956.7363   -0.02389  0.08958   -0.02480  0.09111       --       --         --       --     -0.02578     --         --       --         --       --
60958.6830   -0.03016  0.09009   -0.02815  0.08851       --       --         --       --     -0.02774     --         --       --         --       --
60981.6911    0.02240  0.04012    0.02076  0.04087       --       --         --       --      0.02122  0.04105       --       --         --       --
60982.6629       --       --      0.01853  0.04007       --       --         --       --      0.02006  0.03988       --       --         --       --
60983.6464       --       --         --       --         --       --         --       --         --       --         --       --         --       --
60984.6419    0.03578  0.02201    0.03771  0.02090       --       --         --       --      0.03803  0.02133       --       --         --       --
60985.6411    0.04220  0.02148    0.04161  0.02176    0.04284  0.02308    0.04209  0.02294    0.04271  0.02234       --       --         --       --
60987.6540    0.04828  0.01747    0.04817  0.01751       --       --         --       --         --    0.01759       --       --         --       --
60988.6671    0.04332  0.02133    0.04100  0.02463       --       --         --       --      0.04103  0.02552       --       --         --       --
60989.6447    0.04010  0.01827    0.06100  0.01637       --       --         --       --      0.06170  0.01641       --       --         --       --
60990.6784    0.06608  0.00529       --       --         --       --         --       --         --       --         --       --         --       --
60997.6511    0.08446 -0.02399    0.08612 -0.02423       --       --         --       --         --   -0.02393       --       --         --       --
60998.6284    0.08715 -0.02479    0.08821 -0.02486       --       --         --       --         --       --         --       --         --       --
60999.6314    0.09364 -0.02456    0.09410 -0.02465       --       --         --       --         --   -0.02575       --       --         --       --
61000.6617    0.09355 -0.02381    0.09471 -0.02340       --       --         --       --         --   -0.02315       --       --         --       --
61001.6356    0.10321 -0.02352    0.10614 -0.02342       --       --         --       --         --   -0.02308       --       --         --       --
61003.6375    0.11720 -0.03819    0.11750     --         --       --         --       --         --   -0.04084       --       --         --       --
61008.6242    0.11218 -0.05923       --   -0.05999       --       --         --       --         --   -0.06144       --       --         --       --
61013.6129       --   -0.07014    0.14988     --         --       --         --       --      0.15066 -0.07114       --       --         --       --
61018.6105       --   -0.08984       --       --         --       --         --       --         --       --         --       --         --       --
61019.6285       --   -0.08776       --       --         --       --         --       --         --       --         --       --         --       --
61076.1290    0.08506 -0.02639    0.08450     --         --       --         --       --         --       --         --       --         --       --
61082.1302    0.07688 -0.01614    0.07711     --         --       --         --       --         --   -0.00218       --       --         --       --
61109.0813   -0.00894  0.07599   -0.01079  0.07754       --       --         --       --         --       --         --       --         --       --
61111.1065       --    0.06202       --    0.06178       --       --         --       --         --    0.06200       --       --         --       --
61131.0435       --    0.05632       --    0.05650       --       --         --       --         --    0.05789       --       --         --       --
61158.9816    0.08301 -0.01252    0.08365 -0.01304       --       --         --       --      0.08455 -0.01306       --       --         --   -0.01317
61166.0093       --   -0.02789       --       --         --       --         --       --         --   -0.02969       --       --         --   -0.02284
61168.9511    0.13063 -0.05019    0.13113     --         --       --         --       --         --   -0.04987       --       --         --       --
61188.0154       --   -0.09607       --       --         --       --         --       --         --       --         --       --         --       --
61192.0066       --       --      0.16884     --         --       --         --       --      0.17300     --         --       --         --       --
61194.0205       --   -0.11268    0.17820     --         --       --         --       --      0.17510     --         --       --         --       --
61200.8991       --   -0.11498       --       --         --       --         --       --         --       --         --       --         --       --
61203.9544       --   -0.08777    0.16234     --      0.16298     --         --       --         --       --         --       --         --       --
61209.8473       --   -0.09206    0.15064     --      0.16325     --         --       --         --       --         --       --         --       --
61214.8768       --   -0.07687    0.14951     --      0.15053     --         --       --      0.14946 -0.07733       --       --         --       --
61223.8885    0.13479 -0.06980    0.13589     --         --       --         --       --         --   -0.06952       --       --         --       --
61225.9773    0.13408 -0.05311    0.13330 -0.05240    0.13407     --         --       --         --       --         --       --         --       --
61229.8343    0.12267 -0.04760    0.12362     --         --       --         --       --         --   -0.04774       --       --         --   -0.04806
61230.7928    0.12181 -0.05170    0.12130 -0.05228       --       --         --       --         --   -0.05202       --   -0.05229       --       --
61237.9246    0.10237 -0.02690       --       --         --       --         --       --         --       --         --       --         --       --
61241.8897    0.07960     --         --       --         --       --         --       --         --       --         --       --         --       --
61242.7750       --       --         --       --         --       --         --       --         --       --         --       --         --       --
61242.9002    0.09265     --         --       --         --       --         --       --         --       --         --       --         --       --
61243.0046    0.09122     --         --       --         --       --         --       --         --       --         --       --         --       --
61243.7940    0.07964     --      0.07920     --         --       --         --       --      0.08016     --         --       --         --       --
61243.8354    0.07939     --      0.07881     --         --       --         --       --      0.07976     --         --       --         --       --
61243.9006    0.07865     --      0.07765     --         --       --         --       --      0.07884     --         --       --         --       --
61243.9626       --       --      0.07538     --         --       --         --       --         --       --         --       --         --       --
61244.0279       --       --      0.07403     --         --       --         --       --         --       --         --       --         --       --
61246.8181    0.05813  0.01930    0.05774  0.01907       --       --         --       --      0.05859  0.01862       --    0.01861       --    0.01872
61246.8928    0.05733  0.01884    0.05641  0.01815       --       --         --       --      0.05684  0.01790       --    0.01774    0.05615  0.01764
61246.9606    0.05661  0.01865    0.05553  0.01793       --       --         --       --      0.05531  0.01807       --    0.01840       --       --

